Characterisation of the Spatial Resolution and the Gamma-ray Discrimination of Helium-3 Proportional Counters

We discuss over the energy resolution we measured for several Helium-3 proportional tubes. The energy resolution of a Helium-3 detector is strictly related to the discrimination between gamma-rays and neutrons that can be achieved. We also discuss the different contributions to the energy resolution; these provide information about how the helium-3 counters operate. We measured the spatial resolution of position sensitive Helium-3 detectors in order to quantify and understand the limit that can be achieved with this technology. The gamma-ray sensitivity is the efficiency for miscounting a gamma-ray pulse as a neutron pulse. This quantity is crucial to determine the performance of the detectors.None of the gamma-ray sensitivity measurements described in the literature involves Helium-3 detectors. We measured the gamma-ray sensitivity for several Helium-3 detectors, providing a useful term of comparison for the alternative technologies. We investigated the different contributions that give rise to the gamma-ray sensitivity in a detector. In order to better understand these contributions we performed several Monte Carlo simulations. In order to improve the gamma-ray sensitivity, we tested the feasibility of gamma-ray pulse rejection via Pulse Shape Discrimination (PSD). While proving its feasibility, we quantify the magnitude of the gamma-ray rejection in Helium-3 tubes. The implementation of the PSD technique on Helium-3 detectors was also investigated in order to set a possible starting point for the PSD implementation on Boron-10 detectors.

==> Images/formatgraphs.txt <==
Legend = 14
Axis labels = 14
Axis font = 12
Linewidth = 2
